Assessing the Unitary RNN as an End-to-End Compositional Model of Syntax

We show that both an LSTM and a unitary-evolution recurrent neural network (URN) can achieve encouraging accuracy on two types of syntactic patterns: context-free long distance agreement, and mildly context-sensitive cross serial dependencies. This work extends recent experiments on deeply nested context-free long distance dependencies, with similar results. URNs differ from LSTMs in that they avoid non-linear activation functions, and they apply matrix multiplication to word embeddings encoded as unitary matrices. This permits them to retain all information in the processing of an input string over arbitrary distances. It also causes them to satisfy strict compositionality. URNs constitute a significant advance in the search for explainable models in deep learning applied to NLP.

==> data/lstm16.txt <==
epoch trainloss testloss accuracy
0 2.2323755264282226 2.1784000396728516 0.0
1 2.1185224533081053 1.9899715423583983 0.0
2 1.9093029022216796 1.7380722045898438 0.0
3 1.6799089431762695 1.5404227256774903 0.0
4 1.497035598754883 1.369742202758789 0.0
5 1.3462623596191405 1.226216697692871 0.0
6 1.2215770721435546 1.1117321968078613 0.0
7 1.1189205169677734 1.0170947074890138 0.0
8 1.0335494041442872 0.9385313987731934 0.01748046875
9 0.9639985084533691 0.8758134841918945 0.05615234375
10 0.9096533775329589 0.8242545127868652 0.039501953125
11 0.8593101501464844 0.7830111026763916 0.039501953125
12 0.8197162628173829 0.7464856147766114 0.06669921875
13 0.7855719566345215 0.7129531383514405 0.088818359375
14 0.7577578067779541 0.6846493244171142 0.124169921875
15 0.7287060737609863 0.6567196369171142 0.155615234375
16 0.7039853096008301 0.633371114730835 0.290576171875
17 0.6821624279022217 0.6107432842254639 0.4501953125
18 0.6614118576049804 0.5888906002044678 0.570654296875
19 0.6424604892730713 0.5705127716064453 0.641357421875
20 0.6255311489105224 0.5518200397491455 0.75849609375
21 0.6098644256591796 0.5370046615600585 0.75849609375
22 0.5950389385223389 0.5235479354858399 0.78388671875
23 0.582758617401123 0.5099751949310303 0.87978515625
24 0.5692789554595947 0.499453067779541 0.88232421875
25 0.5591431140899659 0.4884066581726074 0.92705078125
26 0.5475552082061768 0.47922630310058595 0.92705078125
27 0.5384882926940918 0.4702887058258057 0.940087890625
28 0.5305292129516601 0.46168060302734376 0.9646484375
29 0.5212121963500976 0.45429229736328125 0.97578125
30 0.5137427806854248 0.44824509620666503 0.965380859375
31 0.5078531742095947 0.44035701751708983 0.989599609375
32 0.5018469810485839 0.434686279296875 0.989599609375
33 0.49425997734069826 0.430133056640625 0.989599609375
34 0.48866872787475585 0.42466092109680176 0.96572265625
35 0.4828540802001953 0.41981892585754393 0.96572265625
36 0.47751798629760744 0.4153179168701172 0.989599609375
37 0.47176237106323243 0.41113734245300293 0.989599609375
38 0.46654539108276366 0.4088423252105713 0.96572265625
39 0.46431679725646974 0.403917121887207 0.989599609375
40 0.46068878173828126 0.401457691192627 0.96572265625
41 0.45723519325256345 0.3984706163406372 0.96572265625
42 0.45253949165344237 0.3959134817123413 0.96572265625
43 0.45052452087402345 0.3926922082901001 0.96572265625
44 0.4467606544494629 0.3908181667327881 0.96572265625
45 0.4430864334106445 0.38814640045166016 0.96572265625
46 0.44103169441223145 0.38643651008605956 0.96572265625
47 0.43848156929016113 0.38430736064910886 0.96572265625
48 0.4369190692901611 0.38228754997253417 0.96572265625
49 0.4333528518676758 0.38087613582611085 0.96572265625
50 0.43041129112243653 0.37950732707977297 0.96572265625
51 0.4289081573486328 0.3775719404220581 0.989599609375
52 0.4274119853973389 0.3762378454208374 0.989599609375
53 0.42615585327148436 0.37521817684173586 0.96572265625
54 0.42292423248291017 0.3736605405807495 0.96572265625
55 0.42180814743041994 0.37252368927001955 0.989599609375
56 0.42032546997070314 0.371717643737793 0.989599609375
57 0.4164450645446777 0.3701817274093628 0.989599609375
58 0.4149487495422363 0.3691225528717041 0.96572265625
59 0.41342573165893554 0.36812584400177 0.989599609375
60 0.41314849853515623 0.36739652156829833 0.96572265625
61 0.4112843990325928 0.3668827533721924 0.96572265625
62 0.41073026657104494 0.3654259443283081 0.989599609375
63 0.4076705455780029 0.36551289558410643 0.96572265625
64 0.40642566680908204 0.3634976863861084 0.96572265625
65 0.40566306114196776 0.36340391635894775 0.96572265625
66 0.40481815338134763 0.36251420974731446 0.96572265625
67 0.4027968406677246 0.3625184535980225 0.96572265625
68 0.4014326572418213 0.3613600254058838 0.96572265625
69 0.4004040241241455 0.3608762979507446 0.96572265625
70 0.39871351718902587 0.3597907781600952 0.96572265625
71 0.3978192567825317 0.3598177909851074 0.96572265625
72 0.3980468988418579 0.3591034173965454 0.96572265625
73 0.3974965333938599 0.358271861076355 0.96572265625
74 0.39540441036224366 0.3583333969116211 0.96572265625
75 0.39451236724853517 0.35791773796081544 0.96572265625
76 0.39458043575286866 0.35749211311340334 0.96572265625
77 0.39163525104522706 0.35661873817443845 0.96572265625
78 0.3919856071472168 0.356587815284729 0.96572265625
79 0.39228718280792235 0.35552501678466797 0.96572265625
80 0.3896686315536499 0.35611658096313475 0.96572265625
81 0.38999075889587403 0.3549750804901123 0.96572265625
82 0.38890349864959717 0.35462260246276855 0.96572265625
83 0.38916518688201907 0.3547817707061768 0.926611328125
84 0.3878876447677612 0.35411126613616944 0.96572265625
85 0.3872088432312012 0.3539562702178955 0.96572265625
86 0.3861732482910156 0.3541864395141602 0.926611328125
87 0.3850626230239868 0.35315489768981934 0.926611328125
88 0.3840958595275879 0.35337343215942385 0.926611328125
89 0.38317463397979734 0.3536768913269043 0.926611328125
90 0.3842597484588623 0.3525173902511597 0.926611328125
91 0.3825476408004761 0.3523015260696411 0.926611328125
92 0.3818534851074219 0.3522469997406006 0.926611328125
93 0.3817817449569702 0.35203487873077394 0.926611328125
94 0.3814307451248169 0.3521606922149658 0.926611328125
95 0.38048884868621824 0.3511954307556152 0.926611328125
96 0.37942750453948976 0.3512925863265991 0.926611328125
97 0.3794456720352173 0.3513627529144287 0.926611328125
98 0.37985279560089114 0.35181188583374023 0.926611328125
99 0.37700591087341306 0.35127222537994385 0.926611328125



==> data/lstm32.txt <==
epoch trainloss testloss accuracy
0 2.204788017272949 2.100895881652832 0.0
1 1.9653221130371095 1.7497509002685547 0.0
2 1.6594682693481446 1.5321609497070312 0.0
3 1.433385467529297 1.3025272369384766 0.0
4 1.2440542221069335 1.1146692276000976 0.0
5 1.0879831314086914 0.9738622665405273 0.0
6 0.9646860122680664 0.857066535949707 0.0
7 0.8653986930847168 0.7624844074249267 0.0
8 0.785885238647461 0.6885472774505615 0.208203125
9 0.7172314167022705 0.6205250263214112 0.40673828125
10 0.6647144317626953 0.5746177196502685 0.6166015625
11 0.6253931045532226 0.5417401313781738 0.633349609375
12 0.5897325992584228 0.5111524105072022 0.707275390625
13 0.5625313282012939 0.48487124443054197 0.761572265625
14 0.5395445823669434 0.4648750305175781 0.815185546875
15 0.5207351207733154 0.4517430305480957 0.815185546875
16 0.5044837474822998 0.4364034652709961 0.920654296875
17 0.4904905319213867 0.4248940944671631 0.920654296875
18 0.47962074279785155 0.41439099311828614 0.94140625
19 0.4674821376800537 0.4053670406341553 0.953369140625
20 0.45803446769714357 0.3992905855178833 0.953369140625
21 0.44943938255310056 0.39357333183288573 0.97734375
22 0.442155647277832 0.38673968315124513 0.97734375
23 0.4361415863037109 0.38281753063201907 0.98828125
24 0.43178524971008303 0.3794341325759888 0.989599609375
25 0.4249608039855957 0.3756901264190674 0.989599609375
26 0.42078161239624023 0.3729683876037598 0.96572265625
27 0.4161418914794922 0.3704338312149048 0.96572265625
28 0.41202354431152344 0.36837019920349123 0.96572265625
29 0.4095178127288818 0.36578238010406494 0.96572265625
30 0.4052133083343506 0.36507906913757326 0.96572265625
31 0.404123592376709 0.36315715312957764 0.96572265625
32 0.4009088516235352 0.3613934278488159 0.96572265625
33 0.397737455368042 0.36045403480529786 0.926611328125
34 0.3961718797683716 0.3609799861907959 0.926611328125
35 0.39361021518707273 0.3585421085357666 0.926611328125
36 0.39244790077209474 0.3587822198867798 0.926611328125
37 0.3907254695892334 0.3592537403106689 0.926611328125
38 0.3886295795440674 0.358288311958313 0.926611328125
39 0.3876408576965332 0.3570280075073242 0.926611328125
40 0.38678367137908937 0.35626792907714844 0.926611328125
41 0.38461253643035886 0.35555737018585204 0.926611328125
42 0.38327291011810305 0.35461113452911375 0.926611328125
43 0.38247644901275635 0.35540931224822997 0.87294921875
44 0.38106184005737304 0.3552272319793701 0.926611328125
45 0.3810157537460327 0.35509824752807617 0.87294921875
46 0.37960286140441896 0.3547516822814941 0.87294921875
47 0.378082799911499 0.3538525104522705 0.87294921875
48 0.3782981872558594 0.35230445861816406 0.87294921875
49 0.3769600629806519 0.3526541471481323 0.87294921875
50 0.37494192123413084 0.3522082567214966 0.87294921875
51 0.3743046760559082 0.3531097412109375 0.87294921875
52 0.3728076457977295 0.35230820178985595 0.87294921875
53 0.3731591463088989 0.35147411823272706 0.87294921875
54 0.3716113805770874 0.3529044151306152 0.87294921875
55 0.3721897125244141 0.35351684093475344 0.87294921875
56 0.3711679935455322 0.35324816703796386 0.87294921875
57 0.3707676649093628 0.35311088562011717 0.87294921875
58 0.3692831039428711 0.35277719497680665 0.87294921875
59 0.3683140277862549 0.3528045415878296 0.87294921875
60 0.36854736804962157 0.3524835824966431 0.87294921875
61 0.3672099351882935 0.3521332979202271 0.87294921875
62 0.367411470413208 0.3516554832458496 0.87294921875
63 0.36614298820495605 0.3528983354568481 0.87294921875
64 0.36693625450134276 0.3526978254318237 0.87294921875
65 0.36692194938659667 0.3530672311782837 0.87294921875
66 0.3652249813079834 0.35265331268310546 0.87294921875
67 0.3651526212692261 0.35297598838806155 0.87294921875
68 0.36444499492645266 0.3523540735244751 0.87294921875
69 0.36416425704956057 0.3526675939559937 0.87294921875
70 0.3647399663925171 0.3531973361968994 0.87294921875
71 0.36310715675354005 0.3518277645111084 0.87294921875
72 0.36303417682647704 0.3523420333862305 0.87294921875
73 0.362679648399353 0.3527289867401123 0.87294921875
74 0.3625380277633667 0.3523116588592529 0.87294921875
75 0.36221182346343994 0.3529153347015381 0.87294921875
76 0.36105966567993164 0.35307142734527586 0.87294921875
77 0.3606861114501953 0.35448994636535647 0.87294921875
78 0.3603336811065674 0.353350830078125 0.87294921875
79 0.35951502323150636 0.3531435251235962 0.87294921875
80 0.3593609094619751 0.3542597770690918 0.87294921875
81 0.35928797721862793 0.35359947681427 0.87294921875
82 0.35945188999176025 0.35361859798431394 0.87294921875
83 0.35866167545318606 0.3542280912399292 0.87294921875
84 0.3582534074783325 0.35332252979278567 0.87294921875
85 0.3578162670135498 0.3541722774505615 0.87294921875
86 0.3578194141387939 0.35358006954193116 0.87294921875
87 0.3576980113983154 0.35375659465789794 0.87294921875
88 0.3575770616531372 0.35356707572937013 0.87294921875
89 0.35740389823913576 0.355275297164917 0.87294921875
90 0.3562382936477661 0.35450541973114014 0.87294921875
91 0.35654096603393554 0.3549837112426758 0.87294921875
92 0.3558575868606567 0.35463359355926516 0.87294921875
93 0.356375527381897 0.35443692207336425 0.87294921875
94 0.35579283237457277 0.35505645275115966 0.87294921875
95 0.35556085109710694 0.35521888732910156 0.87294921875
96 0.35565962791442873 0.3540494918823242 0.87294921875
97 0.35527844429016114 0.3539742469787598 0.87294921875
98 0.3552720546722412 0.3537761688232422 0.87294921875
99 0.35488452911376955 0.3572241306304932 0.87294921875


==> data/lstm8.txt <==
epoch trainloss testloss accuracy
0 2.2543506622314453 2.201039695739746 0.0
1 2.154484748840332 2.0750091552734373 0.0
2 2.022189903259277 1.9216699600219727 0.0
3 1.8757169723510743 1.7752607345581055 0.0
4 1.7500259399414062 1.6696182250976563 0.0
5 1.6554718017578125 1.587286376953125 0.0
6 1.5813807487487792 1.5189114570617677 0.0
7 1.5190014839172363 1.4577232360839845 0.0
8 1.4624079704284667 1.4047325134277344 0.0
9 1.410306167602539 1.3545065879821778 0.0
10 1.3661727905273438 1.3115094184875489 0.0
11 1.3225542068481446 1.269080638885498 0.0
12 1.2809691429138184 1.2291144371032714 0.0
13 1.2381844520568848 1.1884005546569825 0.0
14 1.1999616622924805 1.1453773498535156 0.0
15 1.1595443725585937 1.1037090301513672 0.0
16 1.1217350006103515 1.0674135208129882 0.0
17 1.088140106201172 1.035817527770996 0.0
18 1.0585168838500976 1.005571460723877 0.0
19 1.0333924293518066 0.9763810157775878 0.0
20 1.0075888633728027 0.9497334480285644 0.0
21 0.9852394104003906 0.9253983497619629 0.0
22 0.9651191711425782 0.9049707412719726 0.010888671875
23 0.945136547088623 0.8870758056640625 0.015966796875
24 0.9312847137451172 0.8706838607788085 0.034423828125
25 0.9150364875793457 0.8552672386169433 0.01845703125
26 0.8995039939880372 0.8408013343811035 0.040576171875
27 0.88589506149292 0.826773738861084 0.040576171875
28 0.8738582611083985 0.8126423835754395 0.040576171875
29 0.8591294288635254 0.7982063293457031 0.040576171875
30 0.8433270454406738 0.7833635330200195 0.0673828125
31 0.831937599182129 0.7682722568511963 0.083349609375
32 0.8173951148986817 0.7544111728668212 0.110546875
33 0.8062014579772949 0.7419649600982666 0.12353515625
34 0.7956068992614747 0.7304353237152099 0.15888671875
35 0.7857686042785644 0.7202396869659424 0.213720703125
36 0.7764529228210449 0.710347318649292 0.213720703125
37 0.7690894126892089 0.7009710311889649 0.1869140625
38 0.7608747959136963 0.692193078994751 0.208935546875
39 0.7523386001586914 0.6840572357177734 0.204296875
40 0.7448459148406983 0.6762203693389892 0.1865234375
41 0.7361077308654785 0.6687828540802002 0.1880859375
42 0.7310819625854492 0.6617637634277344 0.1880859375
43 0.7245261669158936 0.6545862674713134 0.200732421875
44 0.7173693180084229 0.6474399566650391 0.199169921875
45 0.70869140625 0.6372829914093018 0.209375
46 0.6960402011871338 0.6234866619110108 0.298779296875
47 0.6847437381744385 0.6082711696624756 0.4052734375
48 0.6643031597137451 0.5943776607513428 0.480908203125
49 0.6519375324249268 0.5812165260314941 0.51025390625
50 0.6380310535430909 0.5702671051025391 0.545751953125
51 0.6271031379699707 0.5591909885406494 0.558740234375
52 0.6201210975646972 0.5502673625946045 0.583544921875
53 0.6096628189086915 0.5403209686279297 0.6166015625
54 0.6017979621887207 0.5320338726043701 0.62255859375
55 0.592928409576416 0.5218968391418457 0.635986328125
56 0.5851694583892822 0.5125372409820557 0.648974609375
57 0.5757624626159668 0.5038848876953125 0.733984375
58 0.5695786952972413 0.49741239547729493 0.720947265625
59 0.5622673034667969 0.4910025119781494 0.7498046875
60 0.5593030452728271 0.4855514049530029 0.7498046875
61 0.5527441024780273 0.4804832935333252 0.753125
62 0.547268009185791 0.47611250877380373 0.76650390625
63 0.5470438957214355 0.471370792388916 0.7947265625
64 0.5413715362548828 0.4676867961883545 0.805126953125
65 0.5382213592529297 0.46282215118408204 0.823583984375
66 0.5338622570037842 0.45966143608093263 0.808447265625
67 0.5315908908843994 0.45629081726074217 0.823583984375
68 0.5289150238037109 0.4528839111328125 0.838232421875
69 0.5238468647003174 0.44954524040222166 0.84970703125
70 0.5219231128692627 0.44662132263183596 0.84970703125
71 0.5160762786865234 0.4438426971435547 0.84970703125
72 0.5135567665100098 0.44101624488830565 0.86083984375
73 0.5103926658630371 0.4386265754699707 0.84970703125
74 0.5098078727722168 0.43654813766479494 0.88408203125
75 0.5069657802581787 0.43340106010437013 0.92041015625
76 0.5034703731536865 0.4313192367553711 0.930810546875
77 0.5030097484588623 0.42939391136169436 0.92041015625
78 0.49949088096618655 0.4269376277923584 0.90849609375
79 0.49538555145263674 0.4244688034057617 0.932421875
80 0.4957272052764893 0.4219542980194092 0.944140625
81 0.49191975593566895 0.420089864730835 0.944140625
82 0.4923140525817871 0.41773166656494143 0.965966796875
83 0.48719329833984376 0.4158684253692627 0.955078125
84 0.4864184856414795 0.41408486366271974 0.955078125
85 0.48464264869689944 0.4121680736541748 0.955078125
86 0.4804071426391602 0.40949487686157227 0.966552734375
87 0.4779853343963623 0.40823779106140134 0.966552734375
88 0.4772937297821045 0.40667128562927246 0.966552734375
89 0.474823522567749 0.40508599281311036 0.966552734375
90 0.470534610748291 0.40363130569458006 0.966552734375
91 0.47002553939819336 0.40208988189697265 0.966552734375
92 0.46907863616943357 0.40069241523742677 0.966552734375
93 0.4671267032623291 0.39981510639190676 0.953173828125
94 0.46586241722106936 0.3986175298690796 0.953173828125
95 0.4638552188873291 0.39776580333709716 0.94052734375
96 0.4618240833282471 0.39641218185424804 0.966552734375
97 0.46058363914489747 0.39446749687194826 0.966552734375
98 0.45726680755615234 0.3935983180999756 0.966552734375
99 0.45703754425048826 0.39208624362945554 0.966552734375


==> data/urn16.txt <==
epoch trainloss testloss accuracy
0 2.1985679626464845 2.0610321044921873 0.0
1 2.00058536529541 1.9098384857177735 0.0
2 1.8684547424316407 1.788447380065918 0.0
3 1.7626195907592774 1.6958396911621094 0.0
4 1.6743366241455078 1.6222784042358398 0.0
5 1.5987510681152344 1.5580940246582031 0.0
6 1.5334196090698242 1.4995104789733886 0.0
7 1.4730842590332032 1.4429029464721679 0.235205078125
8 1.417835807800293 1.3878625869750976 0.235205078125
9 1.365391445159912 1.3384035110473633 0.282275390625
10 1.3179810523986817 1.2916038513183594 0.274609375
11 1.2727726936340331 1.2489233016967773 0.288232421875
12 1.2340621948242188 1.2092474937438964 0.234228515625
13 1.1959122657775878 1.174652099609375 0.389892578125
14 1.1617186546325684 1.1438180923461914 0.378173828125
15 1.1309847831726074 1.1122605323791503 0.358544921875
16 1.1008749961853028 1.0863990783691406 0.358544921875
17 1.073243999481201 1.062779998779297 0.3388671875
18 1.0473690032958984 1.0393618583679198 0.3388671875
19 1.02478084564209 1.0197197914123535 0.3388671875
20 1.001686191558838 1.0006760597229003 0.3388671875
21 0.9808732032775879 0.9808605194091797 0.360986328125
22 0.9629433631896973 0.9632449150085449 0.376123046875
23 0.94432373046875 0.9458870887756348 0.376123046875
24 0.9271676063537597 0.9301860809326172 0.376123046875
25 0.9111788749694825 0.9134416580200195 0.376123046875
26 0.8962512016296387 0.8953055381774903 0.396142578125
27 0.8813126564025879 0.8809614181518555 0.396142578125
28 0.8663121223449707 0.8663548469543457 0.40986328125
29 0.8537630081176758 0.8500697135925293 0.598828125
30 0.8414095878601074 0.8370309829711914 0.614013671875
31 0.8282500267028808 0.8239891052246093 0.637451171875
32 0.8169053077697754 0.812285327911377 0.71962890625
33 0.8051794052124024 0.7992599964141845 0.73056640625
34 0.7937723636627197 0.7891139507293701 0.72978515625
35 0.7843109130859375 0.7776724338531494 0.72978515625
36 0.775220251083374 0.7678728580474854 0.716259765625
37 0.7650250434875489 0.7595360755920411 0.716259765625
38 0.7547773838043212 0.7506335735321045 0.75068359375
39 0.7468276500701905 0.7416120529174804 0.75068359375
40 0.7383746147155762 0.7340562820434571 0.75068359375
41 0.729520320892334 0.7255407333374023 0.749365234375
42 0.7221336364746094 0.718149471282959 0.772802734375
43 0.7141368389129639 0.7109383106231689 0.772802734375
44 0.7073805809020997 0.7039589405059814 0.75498046875
45 0.6996308326721191 0.6966639041900635 0.75498046875
46 0.6928497314453125 0.6902446746826172 0.734423828125
47 0.6860987186431885 0.6852658748626709 0.734423828125
48 0.6794651985168457 0.6790612697601318 0.745361328125
49 0.6725815773010254 0.672193193435669 0.745361328125
50 0.6674770832061767 0.6678835391998291 0.745361328125
51 0.6616091728210449 0.6613935947418212 0.745361328125
52 0.6543110847473145 0.6581692218780517 0.745361328125
53 0.6496134757995605 0.6515339374542236 0.745361328125
54 0.6443387508392334 0.6470793724060059 0.745361328125
55 0.6388311386108398 0.6429779529571533 0.732861328125
56 0.6341786861419678 0.6383018970489502 0.732861328125
57 0.6297167778015137 0.6331791877746582 0.732861328125
58 0.6252966403961182 0.6287736415863037 0.732861328125
59 0.6192643165588378 0.6247160911560059 0.732861328125
60 0.6160699367523194 0.620398759841919 0.732861328125
61 0.6102627277374267 0.6168022632598877 0.732861328125
62 0.6087466239929199 0.6112406253814697 0.732861328125
63 0.602787971496582 0.6083785057067871 0.732861328125
64 0.5998400688171387 0.6029004573822021 0.732861328125
65 0.5944004058837891 0.5988684177398682 0.721142578125
66 0.5915351867675781 0.5955384731292724 0.721142578125
67 0.5875861167907714 0.5921265602111816 0.721142578125
68 0.5848597526550293 0.5895559787750244 0.70966796875
69 0.5816190242767334 0.5839797019958496 0.70966796875
70 0.5776431083679199 0.5823410034179688 0.70966796875
71 0.5739112377166748 0.5791576385498047 0.70966796875
72 0.5703200340270996 0.5742990016937256 0.70966796875
73 0.5671291351318359 0.5711429119110107 0.70966796875
74 0.564546775817871 0.5665548801422119 0.70966796875
75 0.5613367557525635 0.5630533695220947 0.70966796875
76 0.5581883907318115 0.5609363079071045 0.69873046875
77 0.5545491695404052 0.5569510936737061 0.69873046875
78 0.5522476673126221 0.5534205913543702 0.69873046875
79 0.5496038436889649 0.5502143383026123 0.69873046875
80 0.5469570636749268 0.547292947769165 0.69873046875
81 0.5444118976593018 0.5440060138702393 0.69873046875
82 0.541047477722168 0.5425024032592773 0.69873046875
83 0.5389689922332763 0.5395427703857422 0.69873046875
84 0.5362190723419189 0.5354607105255127 0.69873046875
85 0.5337552070617676 0.5333930015563965 0.720751953125
86 0.5313862800598145 0.5311763286590576 0.720751953125
87 0.5296142578125 0.5290292739868164 0.69873046875
88 0.5259730339050293 0.5249752044677735 0.720751953125
89 0.5255772590637207 0.5233280181884765 0.720751953125
90 0.5223884105682373 0.5219759464263916 0.720751953125
91 0.5191934108734131 0.5179471015930176 0.720751953125
92 0.5181564331054688 0.5139210224151611 0.720751953125
93 0.5159316539764405 0.5117452144622803 0.720751953125
94 0.515806007385254 0.5103345394134522 0.720751953125
95 0.5112170219421387 0.5081137180328369 0.720751953125
96 0.5091952800750732 0.5065526962280273 0.720751953125
97 0.5083436012268067 0.5026997089385986 0.720751953125
98 0.5053961753845215 0.5032199859619141 0.720751953125
99 0.504499864578247 0.4990396022796631 0.720751953125



==> data/urn32.txt <==
epoch trainloss testloss accuracy
0 2.136914825439453 1.9595020294189454 0.0
1 1.8678516387939452 1.764103317260742 0.170654296875
2 1.708803939819336 1.6492477416992188 0.255517578125
3 1.595525074005127 1.5546467781066895 0.273046875
4 1.5030020713806151 1.4694549560546875 0.3306640625
5 1.4217520713806153 1.3939496994018554 0.33037109375
6 1.3509843826293946 1.3266398429870605 0.316943359375
7 1.2876317024230957 1.266848087310791 0.276318359375
8 1.2304418563842774 1.2139205932617188 0.303515625
9 1.179141902923584 1.1658016204833985 0.34130859375
10 1.1337445259094239 1.1233261108398438 0.369189453125
11 1.0925338745117188 1.0840360641479492 0.3740234375
12 1.0544269561767579 1.050793743133545 0.3740234375
13 1.018671989440918 1.0188067436218262 0.426171875
14 0.987862491607666 0.9908017158508301 0.426171875
15 0.9584711074829102 0.9646892547607422 0.527978515625
16 0.9312024116516113 0.9378280639648438 0.5431640625
17 0.9069648742675781 0.909919261932373 0.556494140625
18 0.8819243431091308 0.8862311363220214 0.615673828125
19 0.860598373413086 0.8625979423522949 0.6060546875
20 0.8391806602478027 0.8419206619262696 0.661328125
21 0.8201742172241211 0.8205325126647949 0.668310546875
22 0.8022758483886718 0.8032485961914062 0.668310546875
23 0.7841897964477539 0.7859279632568359 0.720068359375
24 0.7674831867218017 0.7717782020568847 0.74404296875
25 0.7513848781585694 0.7585173606872558 0.7564453125
26 0.7373616695404053 0.7468327045440674 0.718798828125
27 0.7225244045257568 0.733393669128418 0.729736328125
28 0.7093105316162109 0.7234232902526856 0.70849609375
29 0.6973599910736084 0.7124193191528321 0.70849609375
30 0.6855476856231689 0.7020244121551513 0.70849609375
31 0.6742313861846924 0.6915564060211181 0.70849609375
32 0.6643465995788574 0.6805607795715332 0.72099609375
33 0.653923749923706 0.6703010082244873 0.7564453125
34 0.6451211452484131 0.661896800994873 0.7564453125
35 0.6356478691101074 0.6521738529205322 0.7564453125
36 0.6275105953216553 0.6441589832305908 0.7564453125
37 0.6200686454772949 0.6365936756134033 0.7564453125
38 0.6119829654693604 0.6274240016937256 0.7564453125
39 0.6033872604370117 0.6191942691802979 0.7564453125
40 0.597577428817749 0.6141680240631103 0.7564453125
41 0.5912900924682617 0.6054386615753173 0.7673828125
42 0.583566951751709 0.6000210762023925 0.7556640625
43 0.5764554977416992 0.5916987895965576 0.7556640625
44 0.5717956066131592 0.5865025043487548 0.7556640625
45 0.5651606559753418 0.5774264335632324 0.7556640625
46 0.559694766998291 0.572120475769043 0.7556640625
47 0.5545444011688232 0.5642944812774658 0.7556640625
48 0.5488648414611816 0.5589808940887451 0.7556640625
49 0.5435465812683106 0.5549135208129883 0.7556640625
50 0.5375453948974609 0.5474916458129883 0.7556640625
51 0.5324530124664306 0.5455063343048095 0.7556640625
52 0.5285766124725342 0.540034008026123 0.7673828125
53 0.5238487720489502 0.5365240097045898 0.7556640625
54 0.5188640117645263 0.5346476078033447 0.7673828125
55 0.5141135215759277 0.5310917854309082 0.780419921875
56 0.5100145816802979 0.5296900272369385 0.780419921875
57 0.5070223331451416 0.5260908603668213 0.780419921875
58 0.5020483493804931 0.5248690128326416 0.7673828125
59 0.4980931282043457 0.5218718528747559 0.83916015625
60 0.4940210819244385 0.5192365169525146 0.827685546875
61 0.49159770011901854 0.515751314163208 0.88134765625
62 0.4873173236846924 0.5133279323577881 0.815185546875
63 0.4847982883453369 0.5104784965515137 0.815185546875
64 0.48190937042236326 0.5064358234405517 0.86884765625
65 0.478960657119751 0.5048598289489746 0.86884765625
66 0.47632780075073244 0.5011950969696045 0.86884765625
67 0.47351250648498533 0.4977271556854248 0.86884765625
68 0.47087440490722654 0.49507503509521483 0.880322265625
69 0.46867947578430175 0.4923711776733398 0.82666015625
70 0.4658236026763916 0.49092798233032225 0.82666015625
71 0.46346302032470704 0.48746957778930666 0.82666015625
72 0.460998010635376 0.4832159996032715 0.82666015625
73 0.45911402702331544 0.48091626167297363 0.82666015625
74 0.4565854549407959 0.47974581718444825 0.82666015625
75 0.4538300037384033 0.47760844230651855 0.82666015625
76 0.45283989906311034 0.4743067741394043 0.82666015625
77 0.4507765293121338 0.47296748161315916 0.82666015625
78 0.4491876602172852 0.46885037422180176 0.82666015625
79 0.44718356132507325 0.4697109699249268 0.82666015625
80 0.44562435150146484 0.46638736724853513 0.82666015625
81 0.4434932231903076 0.4641915798187256 0.836279296875
82 0.44235548973083494 0.46153573989868163 0.82666015625
83 0.4406435966491699 0.46154046058654785 0.836279296875
84 0.4386343002319336 0.45830636024475097 0.836279296875
85 0.43661675453186033 0.4564642906188965 0.88994140625
86 0.436021614074707 0.4534627914428711 0.88994140625
87 0.4344783306121826 0.45224552154541015 0.88994140625
88 0.43233656883239746 0.44971728324890137 0.88994140625
89 0.4318964958190918 0.4487907409667969 0.88994140625
90 0.42941083908081057 0.4481236934661865 0.84931640625
91 0.4285267353057861 0.44608678817749026 0.902978515625
92 0.4272918701171875 0.4436154842376709 0.88994140625
93 0.4266532897949219 0.44412689208984374 0.880322265625
94 0.4255956172943115 0.4430589199066162 0.892333984375
95 0.42284379005432127 0.44128894805908203 0.892333984375
96 0.4219937801361084 0.439463472366333 0.892333984375
97 0.420941686630249 0.43761491775512695 0.892333984375
98 0.42085742950439453 0.43561315536499023 0.902978515625
99 0.4188268184661865 0.4362189292907715 0.902978515625


==> data/urn8.txt <==
epoch trainloss testloss accuracy
0 2.4311944961547853 2.335709571838379 0.0
1 2.2759376525878907 2.1678600311279297 0.0
2 2.1230758666992187 2.0350231170654296 0.0
3 1.999099349975586 1.9348421096801758 0.0
4 1.9009521484375 1.8443822860717773 0.054833984375
5 1.8172452926635743 1.7655668258666992 0.0
6 1.7424068450927734 1.6973323822021484 0.0
7 1.677566909790039 1.6375812530517577 0.0
8 1.6181074142456056 1.5845162391662597 0.021728515625
9 1.5641286849975586 1.5360865592956543 0.0
10 1.5162951469421386 1.4921589851379395 0.026806640625
11 1.473781681060791 1.4526338577270508 0.0482421875
12 1.4330333709716796 1.41490478515625 0.0482421875
13 1.3980358123779297 1.3801639556884766 0.0482421875
14 1.3640629768371582 1.3480199813842773 0.0482421875
15 1.3339158058166505 1.318571186065674 0.0482421875
16 1.3042383193969727 1.2899954795837403 0.0482421875
17 1.2796738624572754 1.2639893531799316 0.0482421875
18 1.2536104202270508 1.2398256301879882 0.076123046875
19 1.231349277496338 1.2161367416381836 0.076123046875
20 1.209171676635742 1.1948746681213378 0.076123046875
21 1.1876523971557618 1.1744832038879394 0.117236328125
22 1.1672351837158204 1.1560338973999023 0.152587890625
23 1.1481639862060546 1.1378076553344727 0.152587890625
24 1.1318693161010742 1.1206601142883301 0.167236328125
25 1.1173877716064453 1.1041578292846679 0.1994140625
26 1.1021169662475585 1.0890985488891602 0.1994140625
27 1.0884700775146485 1.0743557929992675 0.21904296875
28 1.07269229888916 1.060716152191162 0.21904296875
29 1.0604800224304198 1.0469642639160157 0.2568359375
30 1.04679594039917 1.0331249237060547 0.2568359375
31 1.033912181854248 1.021000289916992 0.2568359375
32 1.0236476898193358 1.0091232299804687 0.2568359375
33 1.011936855316162 0.9963425636291504 0.311669921875
34 1.000999355316162 0.9867203712463379 0.311669921875
35 0.9907941818237305 0.9755250930786132 0.311669921875
36 0.9792461395263672 0.9658318519592285 0.311669921875
37 0.9702604293823243 0.9550037384033203 0.325390625
38 0.9605295181274414 0.9456221580505371 0.325390625
39 0.9514627456665039 0.9347199440002442 0.339013671875
40 0.94259672164917 0.9263324737548828 0.354150390625
41 0.9350351333618164 0.9171375274658203 0.3509765625
42 0.9274064064025879 0.9094440460205078 0.36611328125
43 0.9194878578186035 0.901430892944336 0.3861328125
44 0.9099581718444825 0.8953611373901367 0.3861328125
45 0.9017584800720215 0.8864258766174317 0.3861328125
46 0.8951763153076172 0.8784859657287598 0.3509765625
47 0.8891251564025879 0.8703420639038086 0.378173828125
48 0.8801097869873047 0.8636725425720215 0.413330078125
49 0.8742953300476074 0.8587428092956543 0.531884765625
50 0.8684751510620117 0.8508045196533203 0.4982421875
51 0.8624555587768554 0.8448199272155762 0.540380859375
52 0.8552382469177247 0.8393939018249512 0.540380859375
53 0.8484220504760742 0.8352433204650879 0.51826171875
54 0.8431452751159668 0.8281084060668945 0.540380859375
55 0.8358795166015625 0.8214103698730468 0.540380859375
56 0.8303970336914063 0.8171866416931153 0.52666015625
57 0.825683307647705 0.8112600326538086 0.540380859375
58 0.8194345474243164 0.8063149452209473 0.52666015625
59 0.8137406349182129 0.7989504337310791 0.551318359375
60 0.8092317581176758 0.7926785469055175 0.551318359375
61 0.8053207397460938 0.7887933254241943 0.53759765625
62 0.799278736114502 0.7837028503417969 0.53759765625
63 0.7967717170715332 0.7790317058563232 0.53759765625
64 0.7925132751464844 0.7742647647857666 0.566162109375
65 0.7851802349090576 0.7684001922607422 0.566162109375
66 0.7799692153930664 0.7639590740203858 0.566162109375
67 0.7770526885986329 0.7584736824035645 0.566162109375
68 0.7719560146331788 0.7554872512817383 0.555224609375
69 0.7680033683776856 0.7492643356323242 0.5794921875
70 0.763955020904541 0.745595645904541 0.619970703125
71 0.7592709064483643 0.7411326885223388 0.605517578125
72 0.7559561729431152 0.7363566875457763 0.603759765625
73 0.7506931304931641 0.7303674221038818 0.609130859375
74 0.7453073024749756 0.7282306671142578 0.620068359375
75 0.7439505100250244 0.723612928390503 0.659423828125
76 0.7384541034698486 0.7191846370697021 0.660205078125
77 0.7363207340240479 0.7144308090209961 0.660205078125
78 0.7325928688049317 0.7090115547180176 0.64423828125
79 0.7286959171295166 0.7057293891906739 0.675390625
80 0.726311206817627 0.7048771381378174 0.662060546875
81 0.7217085361480713 0.7004121780395508 0.675390625
82 0.7174547672271728 0.6953610897064209 0.675390625
83 0.7136671543121338 0.6916377067565918 0.7169921875
84 0.7134581089019776 0.6891443252563476 0.747900390625
85 0.7096140384674072 0.6836682319641113 0.746337890625
86 0.7084856510162354 0.6804449558258057 0.746337890625
87 0.7019484519958497 0.6799864292144775 0.7615234375
88 0.6969860076904297 0.6744043350219726 0.7615234375
89 0.6997267723083496 0.6703311920166015 0.7615234375
90 0.6950673580169677 0.6680892944335938 0.7615234375
91 0.6907408714294434 0.6657291412353515 0.7615234375
92 0.6894192695617676 0.662243127822876 0.7615234375
93 0.6855348587036133 0.6589477062225342 0.771142578125
94 0.6824685573577881 0.6562275886535645 0.771142578125
95 0.6813313961029053 0.6527218341827392 0.7732421875
96 0.678784990310669 0.6517781734466552 0.782861328125
97 0.6743697166442871 0.6473133087158203 0.782861328125
98 0.673923397064209 0.6468959331512452 0.782861328125
99 0.6693667888641357 0.6422592163085937 0.782861328125


==> dyck-err/lstm16.txt <==
metric correct total accuracy
0 22464 24894 0.9023861171366594
1 6491 8313 0.7808252135209912
2 3858 5025 0.7677611940298508
3 2896 3792 0.7637130801687764
4 2288 2933 0.7800886464370951
5 1872 2260 0.8283185840707965
6 1605 1851 0.86709886547812
7 1169 1281 0.912568306010929
8 605 650 0.9307692307692308
9 182 201 0.9054726368159204


==> dyck-err/lstm32.txt <==
metric correct total accuracy
0 24486 24894 0.9836105085562786
1 6611 8313 0.7952604354625286
2 3803 5025 0.7568159203980099
3 2847 3792 0.7507911392405063
4 2227 2933 0.759290828503239
5 1801 2260 0.7969026548672566
6 1541 1851 0.8325229605618585
7 1128 1281 0.8805620608899297
8 583 650 0.8969230769230769
9 184 201 0.9154228855721394


==> dyck-err/lstm8.txt <==
metric correct total accuracy
0 23830 24894 0.9572587772153933
1 6238 8313 0.7503909539275833
2 3732 5025 0.7426865671641791
3 2877 3792 0.7587025316455697
4 2271 2933 0.7742925332424139
5 1787 2260 0.79070796460177
6 1464 1851 0.7909238249594813
7 1044 1281 0.8149882903981265
8 505 650 0.7769230769230769
9 152 201 0.7562189054726368


==> dyck-err/urn16.txt <==
metric correct total accuracy
0 22570 24894 0.9066441712862537
1 7325 8313 0.8811500060146759
2 4470 5025 0.8895522388059701
3 3500 3792 0.9229957805907173
4 2800 2933 0.954653937947494
5 2196 2260 0.9716814159292035
6 1835 1851 0.9913560237709347
7 1281 1281 1.0
8 650 650 1.0
9 201 201 1.0


==> dyck-err/urn32.txt <==
metric correct total accuracy
0 22616 24894 0.908492006105889
1 7404 8313 0.8906531937928546
2 4557 5025 0.906865671641791
3 3545 3792 0.9348628691983122
4 2846 2933 0.9703375383566314
5 2232 2260 0.9876106194690265
6 1848 1851 0.9983792544570502
7 1281 1281 1.0
8 650 650 1.0
9 201 201 1.0


==> dyck-err/urn8.txt <==
metric correct total accuracy
0 20608 24894 0.8278299991965935
1 6539 8313 0.7865993022976061
2 4003 5025 0.7966169154228856
3 3175 3792 0.8372890295358649
4 2603 2933 0.8874872144561882
5 2114 2260 0.9353982300884955
6 1821 1851 0.9837925445705025
7 1281 1281 1.0
8 650 650 1.0
9 201 201 1.0


==> dyck/lstm16.txt <==
epoch trainloss testloss maxErrRate
0 2.2768211364746094 2.10469913482666 0.8026548672566372
1 1.8077388000488281 1.915346336364746 0.6692307692307693
2 1.6180284118652344 1.817939567565918 0.39384615384615385
3 1.5278997802734375 1.7836830139160156 0.29867030344357315
4 1.4798696899414063 1.772075080871582 0.28454641350210974
5 1.4510304260253906 1.7694440841674806 0.2805907172995781
6 1.4325228881835939 1.7750278472900392 0.27742616033755274
7 1.4198736572265624 1.7874780654907227 0.2790084388185654
8 1.4098507690429687 1.7978870391845703 0.2739978902953587
9 1.4014083862304687 1.8083223342895507 0.27083333333333337
10 1.393829345703125 1.8244695663452148 0.2687236286919831
11 1.386204376220703 1.8476390838623047 0.26793248945147674
12 1.3797593688964844 1.8619955062866211 0.2671413502109705
13 1.3731370544433594 1.8796648025512694 0.2645042194092827
14 1.3667526245117188 1.8935737609863281 0.2623945147679325
15 1.361526336669922 1.9032846450805665 0.2600210970464135
16 1.3560243225097657 1.9119770050048828 0.25870253164556967
17 1.351269989013672 1.9207319259643554 0.25659282700421937
18 1.3454946899414062 1.9313264846801759 0.2592299578059072
19 1.3405648803710937 1.9380414962768555 0.2600210970464135
20 1.336116485595703 1.9450166702270508 0.2621308016877637
21 1.3313520812988282 1.9578298568725585 0.2623945147679325
22 1.327421875 1.9605094909667968 0.2621308016877637
23 1.3237451171875 1.9664274215698243 0.2597573839662447
24 1.3198866271972656 1.9752483367919922 0.25817510548523204
25 1.3160614013671874 1.9776168823242188 0.25632911392405067
26 1.3135383605957032 1.9830116271972655 0.2550105485232067
27 1.3104782104492188 1.9921871185302735 0.25606540084388185
28 1.3076451110839844 2.001485061645508 0.254746835443038
29 1.3048487854003907 2.0091800689697266 0.25316455696202533
30 1.3019581604003907 2.015604019165039 0.2502637130801688
31 1.3001921081542969 2.023463821411133 0.24920886075949367
32 1.2975691223144532 2.0328699111938477 0.24578059071729963
33 1.295494384765625 2.0435056686401367 0.24683544303797467
34 1.2931901550292968 2.0559791564941405 0.24789029535864981
35 1.291380615234375 2.0656707763671873 0.24815400843881852
36 1.2894877624511718 2.0765506744384767 0.24789029535864981
37 1.2881309509277343 2.0866384506225586 0.24841772151898733
38 1.286371307373047 2.0975547790527345 0.24709915611814348
39 1.2848118591308593 2.112814521789551 0.25105485232067515
40 1.28351318359375 2.127249908447266 0.24815400843881852
41 1.28167724609375 2.1416015625 0.24894514767932485
42 1.2806121826171875 2.150777816772461 0.24683544303797467
43 1.2795269775390625 2.1684524536132814 0.24630801687763715
44 1.2781839752197266 2.180537986755371 0.24657172995780585
45 1.2765660095214844 2.19925537109375 0.24367088607594933
46 1.275699462890625 2.208171844482422 0.24314345991561181
47 1.274651336669922 2.2232696533203127 0.24340717299578063
48 1.273420867919922 2.2388118743896483 0.24340717299578063
49 1.2723788452148437 2.2546388626098635 0.242879746835443
50 1.2707706451416017 2.26109619140625 0.242879746835443
51 1.269718246459961 2.2791919708251953 0.24182489451476796
52 1.2684449768066406 2.288666915893555 0.24182489451476796
53 1.2676702117919922 2.3052017211914064 0.24419831223628696
54 1.2670305633544923 2.3175374984741213 0.24077004219409281
55 1.2660104370117187 2.329878044128418 0.24103375527426163
56 1.2652288818359374 2.340496826171875 0.24208860759493667
57 1.2645421600341797 2.3521503448486327 0.24156118143459915
58 1.2637110137939453 2.3596641540527346 0.24340717299578063
59 1.2631270599365234 2.3721553802490236 0.24314345991561181
60 1.2630428314208983 2.3823318481445312 0.24208860759493667
61 1.2621346282958985 2.39432373046875 0.24314345991561181
62 1.2612783813476562 2.4082176208496096 0.2426160337552743
63 1.2606420135498047 2.4157833099365233 0.24077004219409281
64 1.2602499389648438 2.4219219207763674 0.23839662447257381
65 1.2595777893066407 2.426854133605957 0.2378691983122363
66 1.258979263305664 2.440488815307617 0.2357594936708861
67 1.2582302856445313 2.4539011001586912 0.2357594936708861
68 1.2582323455810547 2.460825729370117 0.23444092827004215
69 1.2577344512939452 2.468375587463379 0.23707805907172996
70 1.2577156829833984 2.476974105834961 0.23734177215189878
71 1.2566045379638673 2.4937255859375 0.23470464135021096
72 1.2567149353027345 2.504125213623047 0.2354957805907173
73 1.2562525939941407 2.514076042175293 0.23628691983122363
74 1.2560986328125 2.5166303634643556 0.23602320675105481
75 1.2556356048583985 2.5308189392089844 0.23470464135021096
76 1.2550286865234375 2.5385410308837892 0.23655063291139244
77 1.2548226928710937 2.5488258361816407 0.23602320675105481
78 1.254315643310547 2.5565067291259767 0.23707805907172996
79 1.2538409423828125 2.5654071807861327 0.23655063291139244
80 1.2538851165771485 2.57071590423584 0.23760548523206748
81 1.2537464904785156 2.582598876953125 0.23681434599156115
82 1.2531625366210937 2.587087059020996 0.23734177215189878
83 1.2527957916259767 2.5964382171630858 0.23655063291139244
84 1.252876739501953 2.608942222595215 0.23496835443037978
85 1.2527700805664062 2.6110334396362305 0.23470464135021096
86 1.2519480895996093 2.6226499557495115 0.23391350210970463
87 1.2520246887207032 2.62772216796875 0.23628691983122363
88 1.2520489501953125 2.6333969116210936 0.23760548523206748
89 1.2513462829589843 2.6362773895263674 0.23681434599156115
90 1.2510517120361329 2.6528766632080076 0.2357594936708861
91 1.2509961700439454 2.6601631164550783 0.2357594936708861
92 1.2509320068359375 2.6680883407592773 0.23391350210970463
93 1.2502733612060546 2.675179290771484 0.23470464135021096
94 1.250493621826172 2.6788619995117187 0.23496835443037978
95 1.2497879028320313 2.687689208984375 0.2354957805907173
96 1.2495870971679688 2.6892673492431642 0.23523206751054848
97 1.2497791290283202 2.694380187988281 0.23602320675105481
98 1.2496485900878906 2.700145149230957 0.23391350210970463
99 1.249141616821289 2.704385757446289 0.23628691983122363


==> dyck/lstm32.txt <==
epoch trainloss testloss maxErrRate
0 2.208018951416016 1.9959440231323242 0.8123076923076923
1 1.6586030578613282 1.9079296112060546 0.6318407960199005
2 1.5031217956542968 1.82812557220459 0.3532338308457711
3 1.4358470153808593 1.8062215805053712 0.28744725738396626
4 1.397588653564453 1.8185529708862305 0.2790084388185654
5 1.3684725952148438 1.8396514892578124 0.2717354244800545
6 1.3419744873046875 1.8723688125610352 0.25843881856540085
7 1.3194755554199218 1.9103946685791016 0.24920886075949367
8 1.3033816528320312 1.9431175231933593 0.24868143459915615
9 1.2909675598144532 1.9608375549316406 0.24920886075949367
10 1.2815211486816407 1.9726741790771485 0.24841772151898733
11 1.273909149169922 1.988489532470703 0.24894514767932485
12 1.2673037719726563 2.000616455078125 0.252373417721519
13 1.2617176055908204 2.015656280517578 0.25134328358208957
14 1.2572979736328125 2.0250677108764648 0.2533333333333333
15 1.253326416015625 2.0392704010009766 0.2533333333333333
16 1.2497189331054688 2.047955131530762 0.2577114427860696
17 1.246497344970703 2.0655698776245117 0.25671641791044775
18 1.243809585571289 2.0741044998168947 0.2576476793248945
19 1.2414686584472656 2.088029670715332 0.26107594936708856
20 1.2396167755126952 2.098322296142578 0.26054852320675104
21 1.2375247192382812 2.1110754013061523 0.26029850746268657
22 1.235821990966797 2.1262874603271484 0.2616033755274262
23 1.2346936798095702 2.143912506103516 0.26054852320675104
24 1.2331869506835937 2.1553220748901367 0.26318565400843885
25 1.2315560150146485 2.167972946166992 0.2628855721393035
26 1.2295472717285156 2.1804576873779298 0.26407960199004976
27 1.2284914398193358 2.1985950469970703 0.2644776119402985
28 1.2271250152587891 2.2123397827148437 0.2663502109704642
29 1.2263199615478515 2.2264577865600588 0.2684577114427861
30 1.2248518371582031 2.2381475448608397 0.2695147679324894
31 1.224039535522461 2.2527448654174806 0.27104477611940303
32 1.22343994140625 2.262080764770508 0.2718881856540084
33 1.2224372100830079 2.2718120574951173 0.27320675105485237
34 1.2214867401123046 2.2918338775634766 0.2734704641350211
35 1.2206148529052734 2.300927734375 0.27531645569620256
36 1.220267105102539 2.3145425796508787 0.27531645569620256
37 1.21975830078125 2.3284017562866213 0.27531645569620256
38 1.2191393280029297 2.3380176544189455 0.27795358649789026
39 1.218608169555664 2.3459095001220702 0.28243670886075944
40 1.2181251525878907 2.3703580856323243 0.28217299578059074
41 1.2175473022460936 2.3741241455078126 0.28217299578059074
42 1.2174897766113282 2.39334716796875 0.28217299578059074
43 1.2169739532470703 2.4038623809814452 0.2853375527426161
44 1.2164054107666016 2.414988899230957 0.28481012658227844
45 1.2160722351074218 2.437877082824707 0.2842827004219409
46 1.2156753540039062 2.448374557495117 0.2882383966244726
47 1.215255126953125 2.454447364807129 0.28718354430379744
48 1.2149858856201172 2.46325626373291 0.28718354430379744
49 1.2146675872802735 2.478008270263672 0.28744725738396626
50 1.2145125579833984 2.4892173767089845 0.29008438818565396
51 1.2140432739257812 2.5033185958862303 0.2882383966244726
52 1.213595199584961 2.509178352355957 0.2887658227848101
53 1.2135787963867188 2.5212554931640625 0.29008438818565396
54 1.2132630157470703 2.532775115966797 0.2908755274261603
55 1.2127693176269532 2.547511100769043 0.2911392405063291
56 1.2124599456787108 2.55792350769043 0.2932489451476793
57 1.2122364044189453 2.57443790435791 0.2932489451476793
58 1.2123583984375 2.5746444702148437 0.29219409282700426
59 1.211739501953125 2.58160343170166 0.2927215189873418
60 1.2116691589355468 2.6027509689331056 0.2937763713080169
61 1.2114706420898438 2.609869956970215 0.2929852320675106
62 1.2112866973876952 2.626806640625 0.29404008438818563
63 1.210986099243164 2.6340009689331056 0.2979957805907173
64 1.2109453582763672 2.643596649169922 0.3001054852320675
65 1.2107880401611328 2.656688117980957 0.29694092827004215
66 1.2104478454589844 2.6638885498046876 0.2977320675105485
67 1.2101944732666015 2.6784767150878905 0.29931434599156115
68 1.2100967407226562 2.6849599838256837 0.2985232067510548
69 1.2100393676757812 2.6935840606689454 0.29957805907172996
70 1.209783401489258 2.712105369567871 0.30116033755274263
71 1.209518051147461 2.720208168029785 0.3008966244725738
72 1.2094920349121094 2.73203182220459 0.3003691983122363
73 1.20939453125 2.738699531555176 0.30221518987341767
74 1.2089461517333984 2.738198089599609 0.3003691983122363
75 1.2089806365966798 2.7470855712890625 0.3024789029535865
76 1.2088020324707032 2.7667924880981447 0.30195147679324896
77 1.2085970306396485 2.775246238708496 0.3024789029535865
78 1.208602294921875 2.775569534301758 0.3024789029535865
79 1.2083450317382813 2.783047676086426 0.30353375527426163
80 1.2081395721435546 2.7985754013061523 0.3056434599156118
81 1.2080445861816407 2.806631660461426 0.30458860759493667
82 1.20790771484375 2.813632583618164 0.30617088607594933
83 1.2078960418701172 2.8219940185546877 0.30669831223628696
84 1.2074921417236328 2.823738670349121 0.305379746835443
85 1.2074703979492187 2.836891746520996 0.30617088607594933
86 1.2075067901611327 2.8546823501586913 0.30696202531645567
87 1.2071814727783203 2.8698871612548826 0.30907172995780585
88 1.2071904754638672 2.8734575271606446 0.30590717299578063
89 1.206964111328125 2.8784082412719725 0.30643459915611815
90 1.2069400024414063 2.8866508483886717 0.30696202531645567
91 1.2068892669677735 2.8921070098876953 0.3095991561181435
92 1.2065526580810546 2.8991043090820314 0.3095991561181435
93 1.2064368438720703 2.9046867370605467 0.31118143459915615
94 1.2064187622070313 2.9288028717041015 0.3103902953586498
95 1.2062374114990235 2.9319286346435547 0.3103902953586498
96 1.2061473846435546 2.9421363830566407 0.31118143459915615
97 1.2061161804199219 2.9445510864257813 0.31091772151898733
98 1.2059468841552734 2.956892204284668 0.31118143459915615
99 1.2060538482666017 2.9754575729370116 0.31118143459915615


==> dyck/lstm8.txt <==
epoch trainloss testloss maxErrRate
0 2.3116165161132813 2.2012062072753906 0.7876923076923077
1 1.973788299560547 2.037026214599609 0.7564402810304449
2 1.7712687683105468 1.9502840042114258 0.6865671641791045
3 1.6614501953125 1.8657888412475585 0.48258706467661694
4 1.5925840759277343 1.8209497451782226 0.3832253665189226
5 1.5538619995117187 1.8062152862548828 0.3753835663143539
6 1.530846405029297 1.800665283203125 0.3755274261603375
7 1.5136805725097657 1.7988405227661133 0.379746835443038
8 1.502173614501953 1.7957366943359374 0.37869198312236285
9 1.491798858642578 1.794287109375 0.37572451414933516
10 1.4831040954589845 1.7924169540405273 0.37606546198431645
11 1.4763229370117188 1.792823028564453 0.37572451414933516
12 1.4698309326171874 1.7970804214477538 0.37367882713944767
13 1.4644009399414062 1.7993841171264648 0.37231503579952263
14 1.4604818725585937 1.8022842407226562 0.37197408796454146
15 1.456099853515625 1.8063140869140626 0.37026934878963513
16 1.4525302124023438 1.8071496963500977 0.36242754858506654
17 1.4486639404296875 1.8100198745727538 0.35765427889532897
18 1.4456541442871094 1.812216567993164 0.35015342652574155
19 1.4425218200683594 1.8153783798217773 0.33856120013637914
20 1.4395648193359376 1.8191669464111329 0.3239004432321855
21 1.436417999267578 1.8250368118286133 0.313672008182748
22 1.4334530639648437 1.828970718383789 0.30617115581316057
23 1.429621124267578 1.8355642318725587 0.29957805907172996
24 1.42626708984375 1.8447280883789063 0.2982594936708861
25 1.4237677001953124 1.8505609512329102 0.29720464135021096
26 1.4206202697753907 1.8574460983276366 0.2979957805907173
27 1.4179232788085938 1.865118408203125 0.2958860759493671
28 1.4155093383789064 1.8709426879882813 0.29404008438818563
29 1.4138531494140625 1.8738224029541015 0.2937763713080169
30 1.4121212768554687 1.883091926574707 0.29193037974683544
31 1.409612274169922 1.8899545669555664 0.2935560859188544
32 1.4080711364746095 1.8963994979858398 0.2915103989089669
33 1.405936279296875 1.904550552368164 0.30348258706467657
34 1.4050039672851562 1.9152513504028321 0.3233830845771144
35 1.4041383361816406 1.9184793472290038 0.30348258706467657
36 1.4019566345214844 1.9241676330566406 0.32835820895522383
37 1.4007757568359376 1.9333290100097655 0.31343283582089554
38 1.4001945495605468 1.935073471069336 0.31840796019900497
39 1.3983074951171874 1.9397689819335937 0.31343283582089554
40 1.3977560424804687 1.9486373901367187 0.3233830845771144
41 1.396370849609375 1.9533811569213868 0.3233830845771144
42 1.3949955749511718 1.9562873840332031 0.29850746268656714
43 1.3940350341796874 1.9623329162597656 0.29423798158881687
44 1.3937702941894532 1.9659004211425781 0.2918513467439482
45 1.3928045654296874 1.9739315032958984 0.30207978179338557
46 1.3919198608398438 1.981926155090332 0.2996931469485169
47 1.3912336730957031 1.9779996871948242 0.28844186839413566
48 1.3903596496582031 1.9855342864990235 0.29491987725877944
49 1.3897978210449218 1.99340877532959 0.28878281622911695
50 1.3894134521484376 1.9970489501953126 0.29253324241391065
51 1.3883090209960938 2.003502082824707 0.28469144220934195
52 1.3877078247070314 2.006460762023926 0.2837552742616034
53 1.3866746520996094 2.0150495529174806 0.28912376406409823
54 1.3866552734375 2.0162967681884765 0.28217299578059074
55 1.385714111328125 2.018266296386719 0.27889532901466074
56 1.3851486206054688 2.025237464904785 0.28006329113924056
57 1.3844708251953124 2.0313747406005858 0.2795772246846232
58 1.3836367797851563 2.03787841796875 0.2782172995780591
59 1.3830087280273438 2.043041801452637 0.2811181434599156
60 1.381821746826172 2.0474925994873048 0.27505274261603374
61 1.3807981872558595 2.0501251220703125 0.2763713080168776
62 1.3808612060546874 2.056046485900879 0.2782172995780591
63 1.3801704406738282 2.0595239639282226 0.2787447257383966
64 1.3800874328613282 2.064342498779297 0.2747890295358649
65 1.379720458984375 2.0689964294433594 0.27795358649789026
66 1.3782984924316406 2.0735450744628907 0.2758438818565401
67 1.3784742736816407 2.076434326171875 0.2739978902953587
68 1.3775161743164062 2.078586959838867 0.2716244725738397
69 1.3765719604492188 2.0901905059814454 0.2721518987341772
70 1.3770770263671874 2.088345527648926 0.27164179104477615
71 1.3754739379882812 2.0980539321899414 0.2747890295358649
72 1.3750918579101563 2.096538543701172 0.27024875621890543
73 1.3743707275390624 2.1044525146484374 0.27104477611940303
74 1.374813232421875 2.108927536010742 0.2704477611940298
75 1.3736700439453124 2.1079116821289063 0.2688557213930348
76 1.3735343933105468 2.1206226348876953 0.27241561181434604
77 1.3731201171875 2.1210563659667967 0.27030590717299574
78 1.373160858154297 2.129074478149414 0.2710970464135021
79 1.3729302978515625 2.1285276412963867 0.27104477611940303
80 1.371637725830078 2.1352106094360352 0.27223880597014927
81 1.3702853393554688 2.1417707443237304 0.27462686567164174
82 1.36951904296875 2.1463220596313475 0.27621890547263683
83 1.3677491760253906 2.1483766555786135 0.2704477611940298
84 1.367041015625 2.1542648315429687 0.27303482587064676
85 1.3654051208496094 2.1580974578857424 0.27084577114427866
86 1.3655282592773437 2.1616634368896483 0.2704477611940298
87 1.3650564575195312 2.1657243728637696 0.2682587064676617
88 1.364640655517578 2.167159080505371 0.2666666666666667
89 1.364161834716797 2.1688875198364257 0.2650746268656716
90 1.363482666015625 2.1735557556152343 0.26427860696517413
91 1.3633029174804687 2.17269287109375 0.2630845771144279
92 1.3635041809082031 2.1780506134033204 0.26268656716417915
93 1.3627159118652343 2.1781110763549805 0.2600995024875622
94 1.3627899169921875 2.176589584350586 0.2593034825870647
95 1.3613882446289063 2.186250686645508 0.2616915422885572
96 1.3620893859863281 2.1881637573242188 0.2608955223880597
97 1.3617359924316406 2.1837179183959963 0.2569154228855721
98 1.3613368225097657 2.194568061828613 0.26049751243781094
99 1.3607493591308595 2.19049015045166 0.25731343283582087


==> dyck/urn16.txt <==
epoch trainloss testloss maxErrRate
0 2.120552215576172 2.1228113174438477 0.36749669192830503
1 1.8031245422363282 2.0237668991088866 0.32322867797425714
2 1.7059329223632813 1.9630777359008789 0.2919523637675929
3 1.6494137573242187 1.9176250457763673 0.2736677493083123
4 1.5992039489746093 1.8842952728271485 0.24515818597377603
5 1.5579307556152344 1.8556194305419922 0.23036208348370024
6 1.5282058715820312 1.8351877212524415 0.2190544929628293
7 1.502964324951172 1.8203195571899413 0.21821243834957293
8 1.479549560546875 1.8139493942260743 0.2209791892217009
9 1.4593191528320313 1.8098060607910156 0.2307229640322387
10 1.4450970458984376 1.8070528030395507 0.23842174906772529
11 1.4347991943359375 1.8046606063842774 0.24419583784434018
12 1.4255068969726563 1.8052461624145508 0.24768434981354503
13 1.4187300109863281 1.8076391220092773 0.25069168771803196
14 1.4136674499511719 1.803765869140625 0.250451100685673
15 1.4103485107421876 1.8008026123046874 0.24768434981354503
16 1.4067788696289063 1.8013294219970704 0.24503789245759655
17 1.4038186645507813 1.8008949279785156 0.24431613136051966
18 1.4012835693359376 1.7981180191040038 0.2421508480692891
19 1.4003729248046874 1.7909013748168945 0.2389029231324432
20 1.3976728820800781 1.7949382781982421 0.2356549981955972
21 1.3978216552734375 1.7922271728515624 0.23084325754841817
22 1.3970529174804687 1.7936145782470703 0.22855768074100802
23 1.395928955078125 1.788442611694336 0.2274750390953928
24 1.3938648986816407 1.787371826171875 0.2242271141585469
25 1.3924978637695313 1.7861244201660156 0.2190544929628293
26 1.3912893676757812 1.785818862915039 0.21376157825093223
27 1.390975799560547 1.7850723266601562 0.21087453386262478
28 1.3883634948730468 1.7851324081420898 0.206904847828702
29 1.3876890563964843 1.775568389892578 0.2049801515698304
30 1.3891287231445313 1.7739912033081056 0.201852520149164
31 1.3891049194335938 1.7761499404907226 0.19752195356670277
32 1.3865411376953125 1.7750432968139649 0.19836400817995914
33 1.3864544677734374 1.7727596282958984 0.19439432214603636
34 1.385922393798828 1.770098876953125 0.19102610369301098
35 1.3843000793457032 1.7703685760498047 0.18982316853121617
36 1.3847145080566405 1.7698749542236327 0.18886082040178032
37 1.3841668701171874 1.7675743103027344 0.1864549500781908
38 1.3833224487304687 1.7675003051757812 0.18212438349572957
39 1.3822047424316406 1.767964744567871 0.18248526404426801
40 1.3821095275878905 1.7702598571777344 0.18019968723685797
41 1.3809861755371093 1.7632091522216797 0.17454589197642245
42 1.3803024291992188 1.763131332397461 0.17310236978226878
43 1.380153350830078 1.7643203735351562 0.17093708649103811
44 1.38056396484375 1.7639783859252929 0.171658847588115
45 1.3807267761230468 1.7625356674194337 0.1685312161674486
46 1.3785025024414062 1.7634849548339844 0.16997473836160226
47 1.378907470703125 1.7594751358032226 0.16865150968362808
48 1.3792208862304687 1.7575565338134767 0.16420064958498737
49 1.3790353393554688 1.756444549560547 0.1627571273908336
50 1.3772178649902345 1.7565021514892578 0.15987008300252614
51 1.3774888610839844 1.7575590133666992 0.16047155058342355
52 1.378108673095703 1.7594011306762696 0.158306267292193
53 1.3762498474121094 1.7591707229614257 0.1556598099362444
54 1.3757929992675781 1.7557235717773438 0.15541922290388543
55 1.3755876159667968 1.7593883514404296 0.152532178515578
56 1.37512939453125 1.7573644638061523 0.14964513412727054
57 1.3745413208007813 1.7559242248535156 0.15036689522434743
58 1.3740309143066407 1.7541515350341796 0.15012630819198847
59 1.3748526000976562 1.7498031616210938 0.1473595573198605
60 1.3736672973632813 1.7516651153564453 0.14651750270660413
61 1.3731338500976562 1.7515888214111328 0.1467580897389631
62 1.3728187561035157 1.7472061157226562 0.14567544809334776
63 1.3733282470703125 1.7563989639282227 0.14254781667268135
64 1.372206573486328 1.749444580078125 0.14134488151088653
65 1.3720500183105468 1.7464105606079101 0.1396607722843739
66 1.3705949401855468 1.7510808944702148 0.1390593047034765
67 1.3716532897949218 1.7474399566650392 0.13665343437988697
68 1.3708029174804688 1.7488128662109375 0.1365331408637075
69 1.3706207275390625 1.7473320007324218 0.13593167328281008
70 1.3690184020996095 1.7467617034912108 0.13316492241068212
71 1.370283660888672 1.7480585098266601 0.13352580295922045
72 1.3693572998046875 1.744229507446289 0.1326837483459642
73 1.3686434936523437 1.748069953918457 0.12979670395765663
74 1.3691238403320312 1.7492336273193358 0.13111993263563093
75 1.368272247314453 1.743754005432129 0.128112594731144
76 1.3681741333007813 1.746178436279297 0.12955611692529778
77 1.3680859375 1.7421541213989258 0.12763142066642608
78 1.367657470703125 1.7450658798217773 0.12907494286057986
79 1.3668072509765625 1.7420377731323242 0.12775171418260556
80 1.3687075805664062 1.735715675354004 0.12582701792373396
81 1.365596160888672 1.7469541549682617 0.12763142066642608
82 1.3668208312988281 1.7359981536865234 0.12702995308552867
83 1.366073455810547 1.742381477355957 0.12715024660170815
84 1.3649282836914063 1.7387212753295898 0.12630819198845178
85 1.3651463317871093 1.745315170288086 0.12570672440755448
86 1.3640469360351561 1.7401908874511718 0.12462408276193915
87 1.3654547119140625 1.7417545318603516 0.12342114760014433
88 1.365391845703125 1.7418903350830077 0.12402261518104174
89 1.365513916015625 1.7416110992431642 0.1242632022134007
90 1.3657855224609374 1.7394439697265625 0.12065439672801637
91 1.364142608642578 1.742739486694336 0.12209791892217015
92 1.363083038330078 1.7417718887329101 0.12149645134127274
93 1.3640760803222656 1.7401737213134765 0.12113557079273429
94 1.3629765319824219 1.7466749191284179 0.12065439672801637
95 1.3629710388183593 1.7408622741699218 0.11921087453386259
96 1.3634725952148437 1.742681121826172 0.11957175508240103
97 1.3632962036132812 1.7384420394897462 0.11692529772645255
98 1.3632957458496093 1.7407546997070313 0.117286178274991
99 1.3625360107421876 1.7414117813110352 0.11884999398532414


==> dyck/urn32.txt <==
epoch trainloss testloss maxErrRate
0 1.9623255920410156 2.053022575378418 0.3204619271021292
1 1.6879795837402343 1.9385791778564454 0.275351858534825
2 1.5868220520019531 1.890618896484375 0.2543004932034163
3 1.513942108154297 1.8701807022094727 0.24828581739444244
4 1.4630848693847656 1.8595035552978516 0.2523757969445447
5 1.4246998596191407 1.8473461151123047 0.2701792373391074
6 1.402560272216797 1.8467395782470704 0.2798027186334656
7 1.3868118286132813 1.8439836502075195 0.2825694695055937
8 1.3773190307617187 1.8413988113403321 0.2862985685071575
9 1.3690016174316406 1.8318611145019532 0.28485504631300373
10 1.3644918823242187 1.8340129852294922 0.280644773246722
11 1.359746551513672 1.8243892669677735 0.2779983158907735
12 1.3551817321777344 1.8208847045898438 0.2767953807289787
13 1.3531483459472655 1.8120359420776366 0.2677733670155179
14 1.3513531494140625 1.805406379699707 0.2582701792373391
15 1.3497482299804688 1.8014240264892578 0.25333814507398056
16 1.3481126403808594 1.791191291809082 0.245398773006135
17 1.3452687072753906 1.7838193893432617 0.23782028148682788
18 1.3444200134277344 1.785856056213379 0.22964032238662335
19 1.342942657470703 1.783240509033203 0.22470828822326472
20 1.3407830810546875 1.7771366119384766 0.2165283291230603
21 1.3408175659179689 1.7749696731567384 0.21243834957295804
22 1.3402920532226563 1.7673229217529296 0.204378683988933
23 1.337996063232422 1.7726165771484375 0.20137134608444607
24 1.3370718383789062 1.765283966064453 0.1941537351136774
25 1.337342529296875 1.759721565246582 0.19162757127390828
26 1.3346376037597656 1.762721633911133 0.18368819920606283
27 1.3363276672363282 1.7606187820434571 0.1787561650427042
28 1.3352862548828126 1.7511695861816405 0.1781546974618068
29 1.3352265930175782 1.753544235229492 0.17310236978226878
30 1.3350643920898437 1.746030616760254 0.16732828100565378
31 1.3331930541992187 1.7529359817504884 0.1697341513292433
32 1.3333000183105468 1.7512418746948242 0.16287742090701307
33 1.3326768493652343 1.7540006637573242 0.1645615301335258
34 1.3314300537109376 1.7470386505126954 0.1595092024539877
35 1.3313316345214843 1.7440778732299804 0.15662215806568025
36 1.3298390197753907 1.746272659301758 0.1563815710333213
37 1.3308206176757813 1.7451887130737305 0.14940454709491158
38 1.3301370239257813 1.7382804870605468 0.1518104174185011
39 1.329545440673828 1.7407535552978515 0.14615662215806569
40 1.3301519775390624 1.7447654724121093 0.14591603512570672
41 1.3285630798339845 1.7405397415161132 0.14242752315650187
42 1.3284046936035157 1.7383062362670898 0.1429086972212198
43 1.3285635375976563 1.7370014190673828 0.14206664260796342
44 1.3286756896972656 1.7391223907470703 0.1421869361241429
45 1.3267794799804689 1.7390884399414062 0.1396607722843739
46 1.3245442199707032 1.7378612518310548 0.1402622398652713
47 1.3265936279296875 1.739863395690918 0.14134488151088653
48 1.3260751342773438 1.7342458724975587 0.13990135931673287
49 1.3262199401855468 1.7354278564453125 0.13689402141224583
50 1.3259605407714843 1.7356849670410157 0.13533020570191268
51 1.3260025024414062 1.7386547088623048 0.13424756405629734
52 1.3245408630371094 1.7329547882080079 0.13352580295922045
53 1.3253416442871093 1.736592674255371 0.1313605196679899
54 1.3241627502441407 1.7376373291015625 0.13099963911945145
55 1.3255181884765626 1.7312808990478517 0.12991699747383612
56 1.323116455078125 1.7338586807250977 0.1275111271502466
57 1.3235148620605468 1.7391611099243165 0.1273908336340671
58 1.3235205078125 1.7348535537719727 0.12931552989293882
59 1.3228829956054688 1.7346904754638672 0.12727054011788763
60 1.323037109375 1.735296630859375 0.12318056056778537
61 1.3226507568359376 1.732027816772461 0.12414290869722122
62 1.322259521484375 1.7312145233154297 0.12486466979429811
63 1.3212260437011718 1.7353723526000977 0.12390232166486226
64 1.3211309814453125 1.7346202850341796 0.1217370383736317
65 1.320614776611328 1.7361581802368165 0.12017322266329844
66 1.3206820678710938 1.7375240325927734 0.12257909298688796
67 1.3205148315429687 1.7356708526611329 0.11740647179117047
68 1.321120147705078 1.737021255493164 0.12017322266329844
69 1.3213209533691406 1.7337692260742188 0.11800793937206788
70 1.3187615966796875 1.735366439819336 0.11764705882352944
71 1.3197305297851563 1.7389533996582032 0.12017322266329844
72 1.319056396484375 1.7394243240356446 0.1217370383736317
73 1.3195787048339844 1.738482666015625 0.11933116805004207
74 1.319713134765625 1.734987449645996 0.11692529772645255
75 1.3178404235839845 1.7438362121582032 0.11872970046914466
76 1.3181686401367188 1.7454099655151367 0.11812823288824736
77 1.3183685302734376 1.7421737670898438 0.11993263563093948
78 1.3190005493164063 1.7346433639526366 0.11872970046914466
79 1.3178907775878905 1.743691635131836 0.11812823288824736
80 1.3174554443359374 1.7431413650512695 0.11848911343678581
81 1.3161581420898438 1.7419132232666015 0.11872970046914466
82 1.3166212463378906 1.7412837982177733 0.11921087453386259
83 1.3169964599609374 1.7418392181396485 0.11704559124263203
84 1.316764373779297 1.7357006072998047 0.11740647179117047
85 1.3167910766601563 1.7449632644653321 0.11740647179117047
86 1.3154335021972656 1.7402467727661133 0.1178876458558884
87 1.3170567321777344 1.7368637084960938 0.11572236256465773
88 1.314884490966797 1.741714096069336 0.11620353662937566
89 1.31512451171875 1.741910743713379 0.11512089498376032
90 1.3160653686523438 1.7374296188354492 0.11632383014555514
91 1.3153651428222657 1.7433252334594727 0.11427884037050406
92 1.3148588562011718 1.743107795715332 0.11355707927342718
93 1.3156242370605469 1.7442218780517578 0.11367737278960666
94 1.3144229125976563 1.7411603927612305 0.11331649224106821
95 1.3152238464355468 1.7390939712524414 0.11259473114399132
96 1.313782958984375 1.7352397918701172 0.11067003488511973
97 1.3135826110839843 1.7447359085083007 0.11199326356309391
98 1.315528106689453 1.7362443923950195 0.1095873932395044
99 1.3148634338378906 1.7429325103759765 0.10934680620714543


==> dyck/urn8.txt <==
epoch trainloss testloss maxErrRate
0 2.256302490234375 2.2085987091064454 0.406231204138097
1 1.9661813354492188 2.098537826538086 0.3670155178635871
2 1.833744354248047 2.0473300933837892 0.32972452784794903
3 1.7627113342285157 2.005289077758789 0.3113196198724889
4 1.72421630859375 1.9713367462158202 0.2965235173824131
5 1.694849853515625 1.9432489395141601 0.28617827499097803
6 1.6733198547363282 1.9170499801635743 0.27643450018044025
7 1.651006317138672 1.8990509033203125 0.26608925778900516
8 1.6345040893554688 1.8843143463134766 0.25598460242992904
9 1.6200338745117187 1.8737628936767579 0.2440755443281607
10 1.6083119201660157 1.8635913848876953 0.2376999879706484
11 1.599085235595703 1.8537744522094726 0.23397088896908458
12 1.5904580688476562 1.8492202758789062 0.2274750390953928
13 1.5832420349121095 1.8438989639282226 0.22386623361000846
14 1.5773249816894532 1.8384284973144531 0.21929507999518827
15 1.5715548706054687 1.834871482849121 0.21604715505834238
16 1.567824249267578 1.831364059448242 0.20979189221700956
17 1.561378173828125 1.8308704376220704 0.2088295440875737
18 1.5570211791992188 1.8298768997192383 0.20894983760375319
19 1.5525799560546876 1.8273073196411134 0.21111512089498374
20 1.5465203857421874 1.8276077270507813 0.20967159870083008
21 1.5423133850097657 1.826325035095215 0.2134006977023939
22 1.539410400390625 1.8301233291625976 0.21761097076867553
23 1.53189453125 1.8282890319824219 0.22085889570552142
24 1.528453369140625 1.8279666900634766 0.2229038854805726
25 1.5227828979492188 1.8309072494506835 0.2280765066762902
26 1.518802947998047 1.8316900253295898 0.2307229640322387
27 1.5167121887207031 1.8316965103149414 0.2319258991940334
28 1.5133796691894532 1.8342908859252929 0.23144472512931558
29 1.509933319091797 1.8336185455322265 0.2313244316131361
30 1.5075941467285157 1.835977554321289 0.2313244316131361
31 1.5063345336914062 1.8374135971069336 0.23204619271021287
32 1.5040472412109376 1.8344356536865234 0.23156501864549506
33 1.5053736877441406 1.8342624664306642 0.2313244316131361
34 1.5030892944335938 1.8357053756713868 0.2331288343558282
35 1.5029617309570313 1.8332965850830079 0.23361000842054613
36 1.5012086486816407 1.8316822052001953 0.23276795380728976
37 1.4993721008300782 1.8325523376464843 0.23096355106459765
38 1.5017625427246093 1.8334211349487304 0.23168531216167454
39 1.4989239501953124 1.8322952270507813 0.23240707325875132
40 1.4984596252441407 1.833755111694336 0.2312041380969566
41 1.498986053466797 1.8345962524414063 0.2312041380969566
42 1.4967549133300782 1.8326187133789062 0.23144472512931558
43 1.4974684143066406 1.832722282409668 0.23096355106459765
44 1.4956253051757813 1.8332691192626953 0.22988090941898232
45 1.4956951904296876 1.8316469192504883 0.2312041380969566
46 1.495426483154297 1.833294677734375 0.2280765066762902
47 1.493970947265625 1.8352352142333985 0.22759533261157228
48 1.4929652404785156 1.835688018798828 0.22891856128954646
49 1.4922906494140624 1.8328763961791992 0.22639239744977746
50 1.4924472045898438 1.833916473388672 0.2267532779983159
51 1.4923699951171876 1.8359533309936524 0.2261518104174185
52 1.4899394226074218 1.8330669403076172 0.22494887525562368
53 1.4906399536132813 1.8351711273193358 0.22627210393359798
54 1.491549530029297 1.834563636779785 0.22506916877180316
55 1.4895252990722656 1.8333824157714844 0.22494887525562368
56 1.489110107421875 1.8345046997070313 0.2236256465776495
57 1.4897708129882812 1.8346427917480468 0.22458799470708524
58 1.4886585998535156 1.8349281311035157 0.22434740767472638
59 1.4883021545410156 1.832862663269043 0.2229038854805726
60 1.4874702453613282 1.835696029663086 0.22278359196439312
61 1.4876361083984375 1.834783935546875 0.22206183086731623
62 1.48639404296875 1.8356109619140626 0.22242271141585468
63 1.485906219482422 1.8338836669921874 0.2223024178996752
64 1.4858645629882812 1.8313386917114258 0.22061830867316257
65 1.4879908752441406 1.8349260330200194 0.22049801515698308
66 1.4856622314453125 1.8324254989624023 0.21833273186575242
67 1.486143798828125 1.8321041107177733 0.21725009022013708
68 1.484807891845703 1.8332180023193358 0.21676891615541927
69 1.4849090576171875 1.8347850799560548 0.21616744857452186
70 1.4853225708007813 1.8291511535644531 0.215205100445086
71 1.4847711181640626 1.8320695877075195 0.2165283291230603
72 1.4837933349609376 1.8358976364135742 0.21676891615541927
73 1.4826600646972656 1.8336053848266602 0.21616744857452186
74 1.483631591796875 1.8316518783569335 0.21580656802598341
75 1.4826075744628906 1.8327163696289062 0.21580656802598341
76 1.4799922180175782 1.8316518783569335 0.21604715505834238
77 1.4816322326660156 1.8302101135253905 0.21628774209070134
78 1.4804800415039063 1.8328611373901367 0.21616744857452186
79 1.481000213623047 1.8303213119506836 0.21568627450980393
80 1.4793246459960938 1.8317590713500977 0.21472392638036808
81 1.4792362976074218 1.8297550201416015 0.21484421989654756
82 1.479691619873047 1.8295740127563476 0.21544568747744497
83 1.4779112243652344 1.8326772689819335 0.21484421989654756
84 1.4786802673339843 1.8315799713134766 0.21496451341272704
85 1.4782699584960937 1.8294340133666993 0.21496451341272704
86 1.47828857421875 1.8281448364257813 0.2159268615421629
87 1.4773846435546876 1.8294437408447266 0.21568627450980393
88 1.4750205993652343 1.8342994689941405 0.21472392638036808
89 1.4752204895019532 1.8326801300048827 0.21544568747744497
90 1.4750559997558594 1.8316465377807618 0.21412245879947067
91 1.475167236328125 1.8277400970458983 0.2134006977023939
92 1.4751570129394531 1.833146858215332 0.21279923012149649
93 1.4733909606933593 1.830316162109375 0.21376157825093223
94 1.471202392578125 1.8332292556762695 0.21364128473475275
95 1.4728884887695313 1.8306493759155273 0.21640803560688082
96 1.4706072998046875 1.8340429306030273 0.21448333934800912
97 1.4723936462402343 1.8360631942749024 0.21508480692890652
98 1.471814422607422 1.8333290100097657 0.2165283291230603
99 1.4709878540039063 1.8368522644042968 0.2184530253819319


==> npm/lstm16.txt <==
p acc
2 1.0
3 1.0
4 1.0
5 1.0
6 1.0
7 1.0
8 0.8712186689714779
9 0.7740963855421686
10 0.7014925373134329


==> npm/lstm32.txt <==
p acc
2 1.0
3 1.0
4 1.0
5 1.0
6 1.0
7 0.8507658643326039
8 0.756266205704408
9 0.6561962134251291
10 0.6057945566286216


==> npm/lstm8.txt <==
p acc
2 1.0
3 1.0
4 1.0
5 1.0
6 1.0
7 1.0
8 1.0
9 1.0
10 0.699297629499561



==> npm/urn16.txt <==
p acc
2 1.0
3 1.0
4 1.0
5 1.0
6 0.8454231433506045
7 0.7076586433260393
8 0.6382886776145204
9 0.32099827882960413
10 0.0


==> npm/urn32.txt <==
p acc
2 1.0
3 1.0
4 1.0
5 1.0
6 1.0
7 1.0
8 0.8712186689714779
9 0.7740963855421686
10 0.4890254609306409


==> npm/urn8.txt <==
p acc
2 1.0
3 1.0
4 1.0
5 1.0
6 0.8454231433506045
7 0.8507658643326039
8 0.756266205704408
9 0.4221170395869191
10 0.19183494293239683

